Predicting Requests in Large-Scale Online P2P Ridesharing

Peer-to-peer ridesharing (P2P-RS) enables people to arrange one-time rides with their own private cars, without the involvement of professional drivers. It is a prominent collective intelligence application producing significant benefits both for individuals (reduced costs) and for the entire community (reduced pollution and traffic), as we showed in a recent publication where we proposed an online approximate solution algorithm for large-scale P2P-RS. In this paper we tackle the fundamental question of assessing the benefit of predicting ridesharing requests in the context of P2P-RS optimisation. Results on a public real-world show that, by employing a perfect predictor, the total reward can be improved by 5.27% with a forecast horizon of 1 minute. On the other hand, a vanilla long short-term memory neural network cannot improve upon a baseline predictor that simply replicates the previous day's requests, whilst achieving an almost-double accuracy.

==> pool_size.csv <==
1,720.9375,865.125,1009.3125,1153.5,1297.6875,1441.875
2,673.746527777778,808.495833333333,943.245138888889,1077.99444444444,1212.74375,1347.49305555556
3,526.517361111111,631.820833333333,737.124305555556,842.427777777778,947.73125,1053.03472222222
4,646.798611111111,776.158333333333,905.518055555556,1034.87777777778,1164.2375,1293.59722222222
5,703.090277777778,843.708333333333,984.326388888889,1124.94444444444,1265.5625,1406.18055555556
6,588.666666666667,706.4,824.133333333333,941.866666666667,1059.6,1177.33333333333
7,741.743055555555,890.091666666667,1038.44027777778,1186.78888888889,1335.1375,1483.48611111111
8,776.350694444444,931.620833333333,1086.89097222222,1242.16111111111,1397.43125,1552.70138888889
9,702.246527777778,842.695833333333,983.145138888889,1123.59444444444,1264.04375,1404.49305555556
10,647.388888888889,776.866666666667,906.344444444445,1035.82222222222,1165.3,1294.77777777778
11,520.024305555556,624.029166666667,728.034027777778,832.038888888889,936.04375,1040.04861111111
12,620.972222222222,745.166666666667,869.361111111111,993.555555555556,1117.75,1241.94444444444
13,721.8125,866.175,1010.5375,1154.9,1299.2625,1443.625
14,721.885416666667,866.2625,1010.63958333333,1155.01666666667,1299.39375,1443.77083333333
15,748.395833333333,898.075,1047.75416666667,1197.43333333333,1347.1125,1496.79166666667
16,715.572916666667,858.6875,1001.80208333333,1144.91666666667,1288.03125,1431.14583333333
17,649.013888888889,778.816666666667,908.619444444445,1038.42222222222,1168.225,1298.02777777778
18,643.225694444444,771.870833333333,900.515972222222,1029.16111111111,1157.80625,1286.45138888889
19,556.791666666667,668.15,779.508333333333,890.866666666667,1002.225,1113.58333333333
20,630.173611111111,756.208333333333,882.243055555556,1008.27777777778,1134.3125,1260.34722222222
21,710.520833333333,852.625,994.729166666667,1136.83333333333,1278.9375,1421.04166666667
22,734.107638888889,880.929166666667,1027.75069444444,1174.57222222222,1321.39375,1468.21527777778
23,740.322916666667,888.3875,1036.45208333333,1184.51666666667,1332.58125,1480.64583333333
24,705.34375,846.4125,987.48125,1128.55,1269.61875,1410.6875
25,636.927083333333,764.3125,891.697916666667,1019.08333333333,1146.46875,1273.85416666667
26,665.010416666667,798.0125,931.014583333333,1064.01666666667,1197.01875,1330.02083333333
27,749.329861111111,899.195833333333,1049.06180555556,1198.92777777778,1348.79375,1498.65972222222
28,765.680555555556,918.816666666667,1071.95277777778,1225.08888888889,1378.225,1531.36111111111


==> rw_impr.csv <==
1.00000,2.15109,5.17556,3.69657,0.93265,-1.36003,-3.52850,0.79382,1.49123
2.00000,3.69899,6.54198,5.55251,3.44465,1.20738,-0.78398,1.05864,1.93780
3.00000,2.12227,5.06448,3.26882,0.45510,-1.99524,-4.45578,0.57503,1.02893
4.00000,2.00287,4.87191,3.06161,0.25144,-2.10672,-4.29155,0.54276,2.02682
5.00000,1.39655,4.33051,2.16093,-1.45581,-3.34476,-5.86123,0.63143,1.84047
6.00000,1.07993,4.30920,1.47428,-1.15286,-3.56478,-5.72046,0.65043,1.81127
7.00000,2.04300,4.99432,3.10514,0.18556,-2.24666,-4.59785,0.75879,1.78262
8.00000,-0.15233,5.51868,4.30875,1.94123,-0.46858,-2.65478,0.89311,1.79652
9.00000,3.35224,7.30803,6.62360,5.14307,3.12802,1.54778,1.07193,2.50173
10.00000,2.73302,5.48065,3.66474,0.90030,-1.78700,-4.04399,0.60645,1.56579
11.00000,1.62271,4.57525,2.46141,-0.57275,-2.87687,-4.99280,0.51432,1.88572
12.00000,1.38888,4.39109,2.26385,-0.76438,-3.16913,-5.58638,0.56246,1.89688
13.00000,1.49646,4.36825,2.08956,-1.35710,-3.74488,-6.52256,0.55670,1.75617
14.00000,2.25516,5.33874,3.63666,0.69192,-1.50120,-3.68438,0.93932,1.98975
15.00000,3.05898,6.04180,4.80125,2.67904,0.48909,-1.62779,0.88203,1.46052
16.00000,4.60951,7.15777,6.35957,4.54066,2.57970,0.71553,0.85870,2.45824
17.00000,2.40390,5.50571,3.98083,1.25997,-1.23000,-3.23256,0.63738,1.96304
18.00000,-0.83848,4.05879,2.36599,-0.77404,-3.07272,-5.62846,0.51319,2.14906
19.00000,0.10596,4.70847,2.52727,-0.36091,-2.90009,-6.10326,0.53727,1.86748
20.00000,1.71311,4.83950,2.55200,-0.70136,-2.92112,-5.42793,0.62112,1.84092
21.00000,2.15049,5.24850,3.60103,0.78693,-1.94017,-3.95384,0.77630,2.08451
22.00000,2.49899,5.99780,4.98792,2.74867,0.50563,-1.63408,0.81024,1.78424
23.00000,3.71737,6.75267,5.91827,4.15951,2.10464,0.26350,0.87375,2.13513
24.00000,2.56196,5.49277,3.89113,1.14190,-1.09194,-3.00054,0.65309,1.97333
25.00000,1.55851,4.67977,2.63157,-0.54761,-2.93461,-5.06471,0.55282,1.98067
26.00000,0.97330,4.51865,2.31431,-1.02847,-2.90575,-5.37617,0.63259,2.08608
27.00000,1.65325,4.73436,2.76314,-0.30498,-2.59429,-5.28081,0.69383,1.92394
28.00000,2.45702,5.60699,3.92213,1.29699,-1.23621,-3.50532,0.80431,1.98159


==> smape.csv <==
1.00000,6.78199,13.25891
2.00000,5.64181,13.17466
3.00000,5.89106,15.15787
4.00000,6.04200,8.07100
5.00000,6.75063,9.69945
6.00000,6.87897,11.39826
7.00000,6.73747,11.38219
8.00000,6.40812,12.39419
9.00000,5.10289,12.02723
10.00000,5.83492,13.32568
11.00000,6.34163,8.50205
12.00000,6.69522,9.62539
13.00000,6.97849,10.73710
14.00000,6.61009,11.16942
15.00000,6.15645,13.49961
16.00000,4.97606,11.49159
17.00000,5.67595,11.61757
18.00000,6.45557,8.57731
19.00000,6.52498,9.03092
20.00000,6.76626,10.37301
21.00000,6.61054,10.84164
22.00000,6.13649,11.73948
23.00000,5.34298,12.48960
24.00000,5.79935,12.20044
25.00000,6.42552,9.66806
26.00000,6.66559,9.60157
27.00000,6.75040,10.66482
28.00000,6.58742,11.57589

